New mechanism of combination crossover operators in genetic algorithm for solving the traveling salesman problem

Traveling salesman problem (TSP) is a well-known in computing field. There are many researches to improve the genetic algorithm for solving TSP. In this paper, we propose two new crossover operators and new mechanism of combination crossover operators in genetic algorithm for solving TSP. We experimented on TSP instances from TSP-Lib and compared the results of proposed algorithm with genetic algorithm (GA), which used MSCX. Experimental results show that, our proposed algorithm is better than the GA using MSCX on the min, mean cost values.

==> ts1/knappen.txt <==
Sebastian,

this reply took longer than expected, since the machine where I unpacked 
your package went down for about a week without prior announce.

First there are some omissions in the style file and/or the table:

\textblank    {'040}                               missing in the table
\textdivorced {'143} % divorced                    missing in both
\textdong     {'226} % Dong (currency of vietnam)  missing in both
\textpertenthousand {'230}                         missing in both
\textpilcrow  {'231}                               missing in both
\textbaht     {'232} % Baht (currency of thailand) missing in both


The 
\textshortequals 
should be taken from position {'055}, not as currently from {'177}:
The one at '177 is designed as a hanging hyphenchar, where '055 is non-
hanging (like usual hyphen).

I suggest to rename 
\textasciitilde {'176} to
\textlowtilde.
  In fact, the `ASCII tilde' is not defined in typographical terms, if it is 
high (like an accent) or low in its box. The dc fonts contain a high
`\textasciitilde'; the companion complement is by design low lying, 
therefore the suggested name \textlowtilde.

The 
\textbigcircle
is in fact that circle which is used by the \textcircled command. I 
therefore suggest to move the definition of \textcircled from OMSenc.def
to TS1. Here is the relevant snippet, adapted to TS1:

\DeclareTextCommand{\textcircled}{TS1}[1]{{%
   \ooalign{%
      \hfil \raise .07ex\hbox {\upshape#1}\hfil \crcr
      \char'117 % 
   }%
}}

Comment: Since the TS1 encoding provides oblique fonts (with oblique 
bigcircles!), the command \upshape can be removed.

The two tie accents are in fact meant to replace the definition of \t from
OMLenc.def (this is the only reference to OML in text mode). As a first step 
I suggest to use the `lowercase accent' everywhere, I'm just thinking on 
how to implement the choice of different accents according to the case of 
the accentee. This gives the following:

\DeclareTextAccent{\t}{TS1}{'032}

The definitions of 
\texttieaccentlowercase and \texttieaccentuppercase
can be dropped (both from the package and from the table).

[...]

Actually, here's what I'm suggesting for the accents designed for capital
letters:

There are commands like \capitalacute (you may want to add {text} to the 
names), defined in the following way:

%
% Acute accent for capitals
%
\DeclareTextAccentDefault{\capitalacute}{TS1}
\DeclareTextAccent{\capitalacute}{TS1}{'001}
%

This command can be used by the end user either directly or through 
definitions of the type

\DeclareTextCompositeCommand{\'}{T1}{X}{\capitalacute X}

None of the latter definitions should be provided by default, since they are 
probably rarely used.

Yours,
J"org Knappen.


